The Potential of Self-Regulation for Front-Running Prevention on DEXes

The transaction ordering dependency of the smart contracts building decentralized exchanges (DEXes) allow for predatory trading strategies. In particular, front-running attacks present a constant risk for traders on DEXes. Whereas legal regulation outlaws most front-running practices in traditional finance, such measures are ineffective in preventing front-running on DEXes. While novel market designs hindering front-running may emerge, it remains unclear whether the market's participants, in particular, liquidity providers, would be willing to adopt these new designs. A misalignment of the participant's private incentives and the market's social incentives can hinder the market from adopting an effective prevention mechanism. We present a game-theoretic model to study the behavior of sophisticated traders, retail traders, and liquidity providers in DEXes. Sophisticated traders adjust for front-running attacks, while retail traders do not, likely due to lack of knowledge or irrationality. Our findings show that with less than 1% of order flow from retail traders, traders' and liquidity providers' interests align with the market's social incentives - eliminating front-running attacks. However, the benefit from embracing this novel market is often small and may not suffice to entice them. With retail traders making up a larger proportion (around 10%) of the order flow, liquidity providers tend to stay in pools that do not protect against front-running. This suggests both educating traders and providing additional incentives for liquidity providers are necessary for market self-regulation.

==> TikzFiles/liquidityv2.tikz <==

\definecolor{color1}{HTML}{EF767A}
\definecolor{color2}{HTML}{456990}
\definecolor{color3}{HTML}{9DB17C}
\definecolor{color4}{HTML}{036016}   
\begin{tikzpicture}[scale=0.2]
\filldraw[fill=color2!20!white, draw=color2,line width=0.4mm] (0,0) rectangle (19,4);
  \draw[-stealth, thick] (0, 0) -- (20, 0) node[midway, below,sloped,inner sep = 7pt] {\small price};
  \draw[-stealth, thick] (0, 0) -- (0, 8) node[midway, above,sloped,label distance =1.2cm] {\small liquidity};
	\node at (0,-1) {\small $0$};
     \node at (19,-1) {\small $\infty$};
\end{tikzpicture}


==> TikzFiles/liquidityv3.tikz <==


\definecolor{color1}{HTML}{EF767A}
\definecolor{color2}{HTML}{456990}
\definecolor{color3}{HTML}{9DB17C}
\definecolor{color4}{HTML}{036016}

\begin{tikzpicture}[scale = 0.2]
\filldraw[fill=color2!20!white, draw=color2,  line width=0.4mm] (4,0) rectangle (16,7);
  \draw[-stealth, thick] (0, 0) -- (20, 0) node[midway, below,sloped,inner sep = 7pt] {\small price};
  \draw[-stealth, thick] (0, 0) -- (0, 8) node[midway, above,sloped,label distance =1.2cm] {\small liquidity};
	\node at (4,-1) {\small $P_a$};
     \node at (16,-1) {\small $P_b$};
\end{tikzpicture}

==> TikzFiles/virtual.tikz <==

\definecolor{color1}{HTML}{EF767A}
\definecolor{color2}{HTML}{456990}
\definecolor{color3}{HTML}{9DB17C}
\definecolor{color4}{HTML}{036016}


% \begin{tikzpicture}[scale=1.77]
%   \draw[-stealth, thick] (0, 0) -- (3.5, 0) node[midway, below,sloped,inner sep = 7 pt] {\small $X$ reserves};
%   \draw[-stealth, thick] (0, 0) -- (0, 3.5) node[midway, above,sloped,inner sep = 7 pt] {\small $Y$ reserves};
%   \draw[scale=1, line width=0.4mm, domain=0.7:2.857, smooth, variable=\x, color1] plot ({\x}, {2/\x});
%   \draw[scale=1, line width=0.4mm, domain=0.7:2.857, smooth, variable=\x, color4] plot ({\x-0.7}, {2/\x-0.7});
  
%   \node at (2.157,0)[circle,fill,inner sep=1.3pt](A) {} ;
%   \node at (2.857,0.7)[circle,fill,inner sep=1.3pt](B) {} ;
%   \draw [stealth-, line width=0.4mm] (A) to (B) ;
%   \node at (2.857,0.7)[anchor = west](F) {\small $(x_a, y_a)$} ;
%   \node at (0,2.157)[circle,fill,inner sep=1.3pt](C) {} ;
%   \node at (0.7,2.857)[circle,fill,inner sep=1.3pt](D) {} ;
%   \draw [stealth-, line width=0.4mm] (C) to (D) ;
  
%   \node at (0.7,2.857)[anchor = west](E) {\small $(x_b, y_b)$} ;
  
%   \draw[draw=black!60,thick,rounded corners] (1.7,2.7) rectangle ++(1.8,0.6);
  
%   \draw[line width=0.4mm,color1] (1.8,3.1) -- (2.1,3.1);
%   \node at (2.2,3.1)[right,anchor = west]{\small virtual reserves};
%   \draw[line width=0.4mm,color4] (1.8,2.9) -- (2.1,2.9);
%   \node at (2.2,2.9)[right,anchor = west]{\small real reserves};
  
%   \draw[draw=white] (0,0) rectangle ++(0,-0.45);
% \end{tikzpicture}


\begin{tikzpicture}[scale=1.1]
  \draw[-stealth, thick] (0, 0) -- (3.5, 0) node[midway, below,sloped,inner sep = 7 pt] {\small $X$ reserves};
  \draw[-stealth, thick] (0, 0) -- (0, 3.5) node[midway, above,sloped,inner sep = 7 pt] {\small $Y$ reserves};
  \draw[scale=1, line width=0.4mm, domain=0.57142:3.5, smooth, variable=\x, color1] plot ({\x}, {2/\x});
  %\draw[scale=1, line width=0.4mm, domain=0.7:2.857, smooth, variable=\x, color4] plot ({\x-0.7}, {2/\x-0.7});
  
%   \node at (2.157,0)[circle,fill,inner sep=1.3pt](A) {} ;

   \node at (2.857,0.7)[circle,fill,inner sep=1.3pt](A) {} ;
   \node at (2.857,1.41421)[](A1) {} ;
   
%   \draw [stealth-, line width=0.4mm] (A) to (B) ;
  \node at (2.857,0.7)[anchor = north east](F) {\small $a$} ;
%   \node at (0,2.157)[circle,fill,inner sep=1.3pt](C) {} ;

   \node at (.7,2.857)[circle,fill,inner sep=1.3pt](B) {} ;
   \node at (1.41421,2.857)[](B1) {} ;
  
   \draw [stealth-stealth, line width=0.2mm] (.7,2.957) -- (1.41421,2.957) node[midway,above] {\small$x_{\text{real}}$}  ;
   \node at (0.7,2.857)[anchor = north east](E) {\small $b$} ;
%   
  \node at (1.41421,1.41421)[circle,fill,inner sep=1.3pt](C) {} ;
  
  
  \node at (1.41421,1.41421)[anchor = north east](G) {\small $c$} ;
  %
  \draw [dotted] (A) -- (A1.center);
  \draw [dotted] (A1.center) -- (C);
  \draw [dotted] (B) -- (B1.center);
  \draw [dotted] (B1.center) -- (C);
  
  \draw [stealth-stealth, line width=0.2mm] (2.957,0.7) -- (2.957,1.41421) node[midway,right] {\small$y_{\text{real}}$}  ;
  %\draw[draw=black!60,thick,rounded corners] (1.7,2.9) rectangle ++(1.8,0.4);
  
  %\draw[line width=0.4mm,color1] (1.8,3.1) -- (2.1,3.1) ;
  %\node at (2.2,3.1)[right,anchor = west]{\small virtual reserves};
  %\draw[line width=0.4mm,color4] (1.8,2.9) -- (2.1,2.9);
  %\node at (2.2,2.9)[right,anchor = west]{\small real reserves};
  
  %\draw[draw=white] (0,0) rectangle ++(0,-0.45);
\end{tikzpicture}
